Supervised and Extended Restart in Random Walks for Ranking and Link Prediction in Networks

Given a real-world graph, how can we measure relevance scores for ranking and link prediction? Random walk with restart (RWR) provides an excellent measure for this and has been applied to various applications such as friend recommendation, community detection, anomaly detection, etc. However, RWR suffers from two problems: 1) using the same restart probability for all the nodes limits the expressiveness of random walk, and 2) the restart probability needs to be manually chosen for each application without theoretical justification. We have two main contributions in this paper. First, we propose Random Walk with Extended Restart (RWER), a random walk based measure which improves the expressiveness of random walks by using a distinct restart probability for each node. The improved expressiveness leads to superior accuracy for ranking and link prediction. Second, we propose SuRe (Supervised Restart for RWER), an algorithm for learning the restart probabilities of RWER from a given graph. SuRe eliminates the need to heuristically and manually select the restart parameter for RWER. Extensive experiments show that our proposed method provides the best performance for ranking and link prediction tasks, improving the MAP (Mean Average Precision) by up to 15.8% on the best competitor.

==> FIG/polblogs/poltest.txt <==
PRE20	SuRe	RWR	SRW	QUINT
PRE20	0.91608695	0.8030435	0.8773913	0.80565215


==> FIG/scalability/data.txt <==
100000 111261 4.566892
150000 255253 10.166216
200000 449070 13.756503
250000 695620 17.834113
300000 1001287 22.278143
350000 1393600 27.887307
400000 1816514 32.676589
450000 2299793 43.477099
500000 2834455 50.823359
600000 4047678 71.542328
700000 5526644 88.053857
800000 7308693 116.383194
900000 9228074 135.511214
1000000 11340913 163.772550
1200000 16170912 250.212227
1400000 21998810 331.781648
1600000 28677128 433.675951
1800000 36138385 562.065536
2000000 44605751 679.346923
2500000 70020792 1237.235343
3000000 100649644 1830.290260

==> FIG/scalability/scaleresult_wiki.txt <==
10000 1085 sure: 0.065252 rwr: 0.002184 srw: 0.177648 quint1st: 0.039802
60000 44974 sure: 0.312437 rwr: 0.015110 srw: 1.624239 quint1st: 0.247095
110000 147771 sure: 0.533361 rwr: 0.035302 srw: 3.909609 quint1st: 0.501641
160000 304248 sure: 0.813575 rwr: 0.055885 srw: 6.922186 quint1st: 0.793020
210000 518893 sure: 1.213454 rwr: 0.087116 srw: 12.037093 quint1st: 1.132111
260000 777839 sure: 1.703592 rwr: 0.120342 srw: 18.543320 quint1st: 1.509625
310000 1113378 sure: 2.190505 rwr: 0.171445 srw: 25.806308 quint1st: 1.954440
360000 1491286 sure: 2.757958 rwr: 0.231463 srw: 34.090539 quint1st: 2.492897
410000 1946832 sure: 3.385997 rwr: 0.281750 srw: 43.983027 quint1st: 3.050165
460000 2476640 sure: 4.080017 rwr: 0.348047 srw: 54.786543 quint1st: 3.704421
600000 4132606 sure: 6.313594 rwr: 0.550091 srw: 89.316370 quint1st: 5.788689
800000 7234242 sure: 8.945998 rwr: 0.900280 srw: 155.038810 quint1st: 9.485330
1000000 11343608 sure: 13.318721 rwr: 1.368523 srw: 233.953724 quint1st: 13.245209
1200000 16249049 sure: 18.229150 rwr: 1.944854 srw: 336.478309 quint1st: 18.589946
1600000 28670019 sure: 29.874459 rwr: 3.475889 srw: 608.873155 quint1st: 31.607594
2000000 44780857 sure: 46.163436 rwr: 5.529571 srw: 980.015979 quint1st: 45.848626
2500000 70633232 sure: 72.138352 rwr: 8.736994 srw: 1615.406056 quint1st: 68.227256
3000000 100829870 sure: 108.935797 rwr: 13.712816 srw: 2453.597956 quint1st: 93.200680
10000 0.244567
60000 18.674310
110000 247.437099
160000 975.509158
210000 2353.712808


==> FIG/scalability/scaleresult_wiki2.txt <==
60000 44974 sure: 0.312437 rwr: 0.015110 srw: 1.624239 quint1st: 0.247095 18.674310
110000 147771 sure: 0.533361 rwr: 0.035302 srw: 3.909609 quint1st: 0.501641 247.437099
160000 304248 sure: 0.813575 rwr: 0.055885 srw: 6.922186 quint1st: 0.793020 975.509158
260000 777839 sure: 1.703592 rwr: 0.120342 srw: 18.543320 quint1st: 1.509625 7000
360000 1491286 sure: 2.757958 rwr: 0.231463 srw: 34.090539 quint1st: 2.492897 30000
460000 2476640 sure: 4.080017 rwr: 0.348047 srw: 54.786543 quint1st: 3.704421 100000
600000 4132606 sure: 6.313594 rwr: 0.550091 srw: 89.316370 quint1st: 5.788689 100000
800000 7234242 sure: 8.945998 rwr: 0.900280 srw: 155.038810 quint1st: 9.485330 100000
1200000 16249049 sure: 18.229150 rwr: 1.944854 srw: 336.478309 quint1st: 18.589946 100000
1600000 28670019 sure: 29.874459 rwr: 3.475889 srw: 608.873155 quint1st: 31.607594 100000
2000000 44780857 sure: 46.163436 rwr: 5.529571 srw: 980.015979 quint1st: 45.848626 100000
2500000 70633232 sure: 72.138352 rwr: 8.736994 srw: 1615.406056 quint1st: 68.227256 100000
3000000 100829870 sure: 108.935797 rwr: 13.712816 srw: 2453.597956 quint1st: 93.200680 100000


==> FIG/scalability/scaleresult_wiki_new.txt <==
60000	37052	sure:	0.181247	rwr:	0.010131	srw:	1.212831	quint1st:	4.065614
110000	127938	sure:	0.33345	rwr:	0.019514	srw:	1.999889	quint1st:	122.952216
160000	270398	sure:	0.514073	rwr:	0.031765	srw:	3.361264	quint1st:	647.791435
260000	735378	sure2:	1.039463	rwr:	0.068369	srw:	7.31307	quint1st:	7000
360000	1408668	sure:	1.782335	rwr:	0.128138	srw:	13.159138	quint1st:	100000
460000	2328136	sure:	2.350728	rwr:	0.185187	srw:	21.908486	quint1st:	100000
600000	3949992	sure:	3.673425	rwr:	0.262764	srw:	33.422228	quint1st:	100000
800000	7029884	sure:	5.763465	rwr:	0.424283	srw:	58.708295	quint1st:	100000
1200000	15764706	sure:	11.665269	rwr:	0.896263	srw:	131.164065	quint1st:	100000
1600000	28056587	sure:	19.864341	rwr:	1.635647	srw:	246.882086	quint1st:	100000
2000000	44409473	sure:	30.514807	rwr:	2.743855	srw:	398.964102	quint1st:	100000
2500000	69550322	sure:	46.537747	rwr:	4.378897	srw:	631.06161	quint1st:	100000
3000000	100781168	sure:	68.755028	rwr:	6.482827	srw:	952.890532	quint1st:	100000

==> FIG/sign/signtest.txt <==
slashdot	SuRe	RWR	SRW	QUINT	MRWR
MAP	0.704169	0.562997	0.597258	0.588969	0.561434
AUC	0.695729	0.503834	0.553943	0.543182	0.5027

